One-Shot Broadcast Joint Source-Channel Coding with Codebook Diversity

We study a one-shot joint source-channel coding setting where the source is encoded once and broadcast to $K$ decoders through independent channels. Success is predicated on at least one decoder recovering the source within a maximum distortion constraint. We find that in the one-shot regime, utilizing disjoint codebooks at each decoder yields a codebook diversity gain, distinct from the channel diversity gain that may be expected when several decoders observe independent realizations of the channel's output but share the same codebook. Coding schemes are introduced that leverage this phenomenon, where first- and second-order achievability bounds are derived via an adaptation of the Poisson matching lemma which allows for multiple decoders using disjoint codebooks. We further propose a hybrid coding scheme that partitions decoders into groups to optimally balance codebook and channel diversity. Numerical results on the binary symmetric channel demonstrate that the hybrid approach outperforms strategies where the decoders' codebooks are either fully shared or disjoint.

==> data/bound_results.csv <==
NumDecoders Rate10_BL Rate10_Ours Rate10_Hybrid Rate15_BL Rate15_Ours Rate15_Hybrid Rate20_BL Rate20_Ours Rate20_Hybrid Rate25_BL Rate25_Ours Rate25_Hybrid Rate30_BL Rate30_Ours Rate30_Hybrid Rate35_BL Rate35_Ours Rate35_Hybrid Rate40_BL Rate40_Ours Rate40_Hybrid Rate45_BL Rate45_Ours Rate45_Hybrid Rate50_BL Rate50_Ours Rate50_Hybrid
1 0.0 0.0 0.0 0.0 0.0 0.0 0.04530906956642866 0.04530906956642866 0.04530906956642866 0.1374848634004593 0.1374848634004593 0.1374848634004593 0.20032190904021263 0.20032190904021263 0.20032190904021263 0.2487356225028634 0.2487356225028634 0.2487356225028634 0.2849814919754863 0.2849814919754863 0.2849814919754863 0.3157669212669134 0.3157669212669134 0.3157669212669134 0.3397091366350651 0.3397091366350651 0.3397091366350651
2 0.021505572833120823 0.0 0.021505572833120823 0.22017212491482496 0.0 0.22017212491482496 0.32059994991868734 0.09530906938016415 0.32059994991868734 0.3804030083119869 0.1774848634377122 0.3804030083119869 0.42249539215117693 0.23365524224936962 0.42249539215117693 0.45186073146760464 0.2773070512339473 0.45186073146760464 0.4746615467593074 0.3099814923480153 0.4746615467593074 0.4933834597468376 0.33798914309591055 0.4933834597468376 0.5075575467199087 0.3597091371193528 0.5075575467199087
4 0.21247785724699497 0.0 0.21247785724699497 0.3953710785135627 0.03684403747320175 0.3953710785135627 0.47986942902207375 0.14530906919389963 0.47986942902207375 0.5273484187200665 0.2174848634749651 0.5273484187200665 0.5584083944559097 0.2669885754585266 0.5584083944559097 0.5801244517788291 0.30587847996503115 0.5801244517788291 0.5953025724738836 0.33498149178922176 0.5953025724738836 0.6072548851370811 0.3602113649249077 0.6072548851370811 0.6171401757746935 0.379709136672318 0.6171401757746935
8 0.2615897562354803 0.0 0.31247785687446594 0.4742884198203683 0.1035107048228383 0.4742884198203683 0.5670776981860399 0.19530906900763512 0.5670776981860399 0.6132724406197667 0.257484863512218 0.6132724406197667 0.6412198012694716 0.3003219086676836 0.6412198012694716 0.6598821356892586 0.334449908696115 0.6598821356892586 0.6724384482949972 0.3599814921617508 0.6724384482949972 0.6816116645932198 0.3824335876852274 0.6816116645932198 0.6888434356078506 0.3997091371566057 0.6888434356078506
16 0.26306276209652424 0.03265940863639116 0.4124778565019369 0.48397277761250734 0.1701773712411523 0.5409550862386823 0.5936300409957767 0.2453090688213706 0.617077698931098 0.6560964807868004 0.2974848635494709 0.6560964807868004 0.691193949431181 0.33365524280816317 0.691193949431181 0.7099690996110439 0.3630213364958763 0.7099690996110439 0.7214791839942336 0.38498149160295725 0.7214791839942336 0.7302166055887938 0.40465580951422453 0.7302166055887938 0.7368822647258639 0.4197091367095709 0.7368822647258639
32 0.26306375581771135 0.13265940826386213 0.5124778570607305 0.48404230643063784 0.23684403765946627 0.6076217535883188 0.5945308422669768 0.29530906956642866 0.6670776987448335 0.6607982693240047 0.3374848635867238 0.6960964808240533 0.7046997332945466 0.36698857601732016 0.7245272826403379 0.7347369296476245 0.3915927652269602 0.7385405283421278 0.753932561725378 0.4099814919754863 0.753932561725378 0.7642682744190097 0.42687803227454424 0.7642682744190097 0.7694059852510691 0.4397091371938586 0.7694059852510691
64 0.26306375581771135 0.23265940882265568 0.6124778566882014 0.48404231015592813 0.30351070407778025 0.6742884200066328 0.5945315873250365 0.34530906938016415 0.717077698558569 0.6608251528814435 0.3774848636239767 0.7360964808613062 0.7050207229331136 0.40032190922647715 0.7578606158494949 0.7365836016833782 0.42016419395804405 0.7671119570732117 0.7601829189807177 0.4349814923480153 0.7789325620979071 0.7780841710045934 0.4491002541035414 0.7864904971793294 0.7908722590655088 0.4597091367468238 0.7908722590655088
128 0.26306375581771135 0.33265940845012665 0.712477857246995 0.48404231015592813 0.3701773714274168 0.7409550864249468 0.5945315873250365 0.39530906919389963 0.7670776983723044 0.6608251528814435 0.4174848636612296 0.7760964808985591 0.7050208644941449 0.43365524243563414 0.7911939499899745 0.736589228734374 0.4487356226891279 0.7956833858042955 0.7602654900401831 0.45998149178922176 0.8039325624704361 0.7786796456202865 0.4713224768638611 0.8087127190083265 0.7933967029675841 0.4797091372311115 0.810872258618474
256 0.26306375581771135 0.4326594090089202 0.8124778568744659 0.48404231015592813 0.4368440378457308 0.8076217537745833 0.5945315873250365 0.4453090690076351 0.8170776981860399 0.6608251528814435 0.4574848636984825 0.816096480935812 0.7050208644941449 0.4669885756447911 0.8245272831991315 0.736589228734374 0.4773070514202118 0.8242548145353794 0.7602655021473765 0.4849814921617508 0.8289325619116426 0.778680382296443 0.4935446986928582 0.8309349417686462 0.79341228492558 0.4997091367840767 0.8308722591027617
512 0.26306375581771135 0.5326594086363912 0.9124778565019369 0.48404231015592813 0.5035107042640448 0.8742884201928973 0.5945315873250365 0.4953090688213706 0.867077698931098 0.6608251528814435 0.4974848637357354 0.8560964809730649 0.7050208644941449 0.5003219088539481 0.8578606164082885 0.736589228734374 0.5058784801512957 0.8528262423351407 0.7602655021473765 0.5099814916029572 0.8539325622841716 0.778680382296443 0.5157669205218554 0.8531571635976434 0.7934122858569026 0.5197091372683644 0.8508722586557269
1024 0.26306375581771135 0.6326594082638621 0.9999999990686774 0.48404231015592813 0.5701773706823587 0.9409550866112113 0.5945315873250365 0.5453090695664287 0.9170776987448335 0.6608251528814435 0.5374848637729883 0.8960964810103178 0.7050208644941449 0.5336552420631051 0.8911939496174455 0.736589228734374 0.534449907951057 0.8813976710662246 0.7602655021473765 0.5349814919754863 0.878932561725378 0.778680382296443 0.5379891432821751 0.8753793863579631 0.7934122858569026 0.5397091368213296 0.8708722591400146

